Relativistic ejecta from stellar mass black holes: insights from simulations and synthetic radio images

We present numerical simulations of discrete relativistic ejecta from an X-ray binary (XRB) with initial conditions directly informed by observations. XRBs have been observed to launch powerful discrete plasma ejecta during state transitions, which can propagate up to parsec distances. Understanding these ejection events unveils new understanding of jet-launching, jet power, and jet-ISM interaction among other implications. Multi-frequency quasi-simultaneous radio observations of ejecta from the black hole XRB MAXI J1820+070 produced both size and calorimetry constraints, which we use as initial conditions of a relativistic hydrodynamic simulation. We qualitatively reproduce the observed deceleration of the ejecta in a homogeneous interstellar medium (ISM). Our simulations demonstrate that the ejecta must be denser than the ISM, the ISM be significantly low-density, and the launch be extremely powerful, in order to propagate to the observed distances. The blob propagates and clears out a high-pressure low-density cavity in its wake, providing an explanation for this pre-existing low-density environment, as well as 'bubble-like' environments in the vicinity of XRBs inferred from other studies. As the blob decelerates, we observe the onset of instabilities and a long-lived reverse shock -- these mechanisms convert kinetic to internal energy in the blob, responsible for in-situ particle acceleration. We transform the outputs of our simulation into pseudo-radio images, incorporating the u,v coverage of the MeerKAT and e-MERLIN telescopes from the original observations with real-sky background. Through this, we maximize the interpretability of the results and provide direct comparison to current data, as well as provide prediction capabilities.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 12 November 2021
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
